Efficient Hierarchical Domain Adaptation for Pretrained Language Models

The remarkable success of large language models has been driven by dense models trained on massive unlabeled, unstructured corpora. These corpora typically contain text from diverse, heterogeneous sources, but information about the source of the text is rarely used during training. Transferring their knowledge to a target domain is typically done by continuing training in-domain. In this paper, we introduce a method to permit domain adaptation to many diverse domains using a computationally efficient adapter approach. Our method is based on the observation that textual domains are partially overlapping, and we represent domains as a hierarchical tree structure where each node in the tree is associated with a set of adapter weights. When combined with a frozen pretrained language model, this approach enables parameter sharing among related domains, while avoiding negative interference between unrelated ones. Experimental results with GPT-2 and a large fraction of the 100 most represented websites in C4 show across-the-board improvements in-domain. We additionally provide an inference time algorithm for a held-out domain and show that averaging over multiple paths through the tree enables further gains in generalization, while adding only a marginal cost to inference.

==> to-do.txt <==
- fixing all figures
  - make sure the font in each figure is approx the same size as the rest of the paper.
      ---> more or less 

- writing specific sections
  - in section 2, we can draw the connection between our work and the MoE models.
  - in the paragraph on lines 88-96, i would change the reference to DAPT to instead something a bit more descriptive, like just saying "a single adapter per domain". (changed the way I am referring to it, I do not present it in detail here - but it is presented in the related work)

- writing in general
  - be consistent throughout the paper on how we use "domain", "website", "textual domain", "leaf", "internet domain", etc. for example, we could start by defining these terms in section 2.

- go over the responsible nlp checklist
-----------------------------------------------------------------------------------------------------

Done
- writing in general
  - get it down to 8 pages (might have to move some section, subsection, figure, table, etc., to the appendix

-- fixing specific figures and tables
  - Table 1 currently has "small" and "large", but we should replace this with something else, like "many domain setup" and "few domain setup".

- writing specific sections
  - add to the intro (in the first couple paragraphs) that this is similar to MoE models, and this is approach is motivated by improving language modeling.
  - add sentence saying that in table 5, we used the closest cluster center. see appendix X for a full list.

- results
  - double check that the out of domain evaluations and leaf node numbers are correct in Table 4. For example, ncbi, link.springer, and scholars.duke i would expect would have lowest perplexity from single domains that are also scientific articles, but that's not what we see.
  - replace "multiple paths" with the results from two active paths, rather than the current results which include a parent node that is not in the two active paths.

  - try adding names for the parent nodes in Table 4, e.g. above the leaf node numbers.
  - in figure 1 capture the idea of both a) the tree structure and b) different paths through the tree corresponding to different domains / sparseness.
  - each figure should have 1) a full but succinct description of what the figure is presenting, and 2) what the main takeaway is. make sure each figure is referenced in the text, repeating the takeaways. each figure + caption should be standalone.
  - add limitations / risks section at the end. this can be small. it can highlight that this work has the same risks as other work on generative language models, which is that the model could be used to generate potentially harmful text, like toxic language or take news.
  - when we describe the multi-domain adapter approach, we can also describe it as "dense". this can be short (just a sentence or two drawing the connection).

